Uniqueness and Rapid Mixing in the Bipartite Hardcore Model

We characterize the uniqueness condition in the hardcore model for bipartite graphs with degree bounds only on one side, and provide a nearly linear time sampling algorithm that works up to the uniqueness threshold. We show that the uniqueness threshold for bipartite graph has almost the same form of the tree uniqueness threshold for general graphs, except with degree bounds only on one side of the bipartition. The hardcore model from statistical physics can be seen as a weighted enumeration of independent sets. Its bipartite version (#BIS) is a central open problem in approximate counting. Compared to the same problem in a general graph, surprising tractable regime have been identified that are believed to be hard in general. This is made possible by two lines of algorithmic approach: the high-temperature algorithms starting from Liu and Lu (STOC 2015), and the low-temperature algorithms starting from Helmuth, Perkins, and Regts (STOC 2019). In this work, we study the limit of these algorithms in the high-temperature case. Our characterization of the uniqueness condition is obtained by proving decay of correlations for arguably the best possible regime, which involves locating fixpoints of multivariate iterative rational maps and showing their contraction. We also give a nearly linear time sampling algorithm based on simulating field dynamics only on one side of the bipartite graph that works up to the uniqueness threshold. Our algorithm is very different from the original high-temperature algorithm of Liu and Lu, and it makes use of a connection between correlation decay and spectral independence of Markov chains. Last but not the least, we are able to show that the standard Glauber dynamics on both side of the bipartite graph mixes in polynomial time up to the uniqueness.

==> logA_d=2.txt <==
1. 3.29584
1.01 3.25633
1.02 3.21778
1.03 3.18015
1.04 3.1434
1.05 3.10749
1.06 3.07239
1.07 3.03807
1.08 3.0045
1.09 2.97165
1.1 2.93949
1.11 2.908
1.12 2.87716
1.13 2.84694
1.14 2.81731
1.15 2.78827
1.16 2.75978
1.17 2.73184
1.18 2.70441
1.19 2.67749
1.2 2.65106
1.21 2.62511
1.22 2.59961
1.23 2.57456
1.24 2.54993
1.25 2.52573
1.26 2.50193
1.27 2.47852
1.28 2.4555
1.29 2.43285
1.3 2.41055
1.31 2.38861
1.32 2.36701
1.33 2.34574
1.34 2.32479
1.35 2.30416
1.36 2.28383
1.37 2.2638
1.38 2.24406
1.39 2.2246
1.4 2.20542
1.41 2.18651
1.42 2.16785
1.43 2.14946
1.44 2.13131
1.45 2.1134
1.46 2.09573
1.47 2.0783
1.48 2.06109
1.49 2.0441
1.5 2.02733
1.51 2.01076
1.52 1.99441
1.53 1.97825
1.54 1.9623
1.55 1.94653
1.56 1.93096
1.57 1.91557
1.58 1.90036
1.59 1.88533
1.6 1.87047
1.61 1.85578
1.62 1.84126
1.63 1.8269
1.64 1.8127
1.65 1.79866
1.66 1.78477
1.67 1.77103
1.68 1.75744
1.69 1.74399
1.7 1.73069
1.71 1.71752
1.72 1.70449
1.73 1.6916
1.74 1.67883
1.75 1.6662
1.76 1.65369
1.77 1.6413
1.78 1.62904
1.79 1.6169
1.8 1.60488
1.81 1.59297
1.82 1.58117
1.83 1.56949
1.84 1.55792
1.85 1.54645
1.86 1.53509
1.87 1.52384
1.88 1.51269
1.89 1.50164
1.9 1.49069
1.91 1.47983
1.92 1.46908
1.93 1.45841
1.94 1.44784
1.95 1.43736
1.96 1.42697
1.97 1.41668
1.98 1.40646
1.99 1.39634
2. 1.38629
2.01 1.37634
2.02 1.36646
2.03 1.35666
2.04 1.34695
2.05 1.33731
2.06 1.32775
2.07 1.31827
2.08 1.30886
2.09 1.29952
2.1 1.29026
2.11 1.28107
2.12 1.27195
2.13 1.2629
2.14 1.25392
2.15 1.24501
2.16 1.23616
2.17 1.22738
2.18 1.21866
2.19 1.21001
2.2 1.20143
2.21 1.1929
2.22 1.18444
2.23 1.17603
2.24 1.16769
2.25 1.15941
2.26 1.15118
2.27 1.14302
2.28 1.13491
2.29 1.12685
2.3 1.11885
2.31 1.11091
2.32 1.10302
2.33 1.09518
2.34 1.0874
2.35 1.07967
2.36 1.07199
2.37 1.06436
2.38 1.05678
2.39 1.04925
2.4 1.04177
2.41 1.03434
2.42 1.02695
2.43 1.01962
2.44 1.01233
2.45 1.00508
2.46 0.997885
2.47 0.990731
2.48 0.983622
2.49 0.976557
2.5 0.969535
2.51 0.962557
2.52 0.955621
2.53 0.948727
2.54 0.941874
2.55 0.935063
2.56 0.928292
2.57 0.921561
2.58 0.91487
2.59 0.908219
2.6 0.901606
2.61 0.895032
2.62 0.888496
2.63 0.881997
2.64 0.875536
2.65 0.869111
2.66 0.862723
2.67 0.856371
2.68 0.850054
2.69 0.843773
2.7 0.837527
2.71 0.831315
2.72 0.825137
2.73 0.818994
2.74 0.812884
2.75 0.806806
2.76 0.800762
2.77 0.79475
2.78 0.788771
2.79 0.782823
2.8 0.776907
2.81 0.771022
2.82 0.765168
2.83 0.759344
2.84 0.753551
2.85 0.747787
2.86 0.742054
2.87 0.73635
2.88 0.730674
2.89 0.725028
2.9 0.719411
2.91 0.713821
2.92 0.70826
2.93 0.702726
2.94 0.69722
2.95 0.691742
2.96 0.68629
2.97 0.680865
2.98 0.675466
2.99 0.670094
3. 0.664748
3.01 0.659427
3.02 0.654132
3.03 0.648863
3.04 0.643618
3.05 0.638398
3.06 0.633203
3.07 0.628033
3.08 0.622886
3.09 0.617764
3.1 0.612665
3.11 0.60759
3.12 0.602538
3.13 0.59751
3.14 0.592504
3.15 0.587521
3.16 0.582561
3.17 0.577623
3.18 0.572707
3.19 0.567814
3.2 0.562942
3.21 0.558091
3.22 0.553262
3.23 0.548455
3.24 0.543668
3.25 0.538903
3.26 0.534158
3.27 0.529433
3.28 0.524729
3.29 0.520046
3.3 0.515382
3.31 0.510738
3.32 0.506114
3.33 0.50151
3.34 0.496925
3.35 0.492359
3.36 0.487812
3.37 0.483285
3.38 0.478776
3.39 0.474286
3.4 0.469814
3.41 0.465361
3.42 0.460926
3.43 0.456509
3.44 0.45211
3.45 0.447728
3.46 0.443365
3.47 0.439019
3.48 0.43469
3.49 0.430379
3.5 0.426084
3.51 0.421807
3.52 0.417547
3.53 0.413303
3.54 0.409076
3.55 0.404866
3.56 0.400672
3.57 0.396494
3.58 0.392332
3.59 0.388186
3.6 0.384057
3.61 0.379943
3.62 0.375844
3.63 0.371762
3.64 0.367694
3.65 0.363642
3.66 0.359606
3.67 0.355584
3.68 0.351577
3.69 0.347585
3.7 0.343609
3.71 0.339646
3.72 0.335699
3.73 0.331765
3.74 0.327847
3.75 0.323942
3.76 0.320052
3.77 0.316175
3.78 0.312313
3.79 0.308465
3.8 0.30463
3.81 0.300809
3.82 0.297002
3.83 0.293208
3.84 0.289428
3.85 0.285661
3.86 0.281907
3.87 0.278166
3.88 0.274439
3.89 0.270724
3.9 0.267022
3.91 0.263333
3.92 0.259657
3.93 0.255993
3.94 0.252342
3.95 0.248704
3.96 0.245078
3.97 0.241464
3.98 0.237862
3.99 0.234273
4. 0.230695
4.01 0.22713
4.02 0.223576
4.03 0.220034
4.04 0.216505
4.05 0.212986
4.06 0.20948
4.07 0.205985
4.08 0.202501
4.09 0.199029
4.1 0.195568
4.11 0.192118
4.12 0.18868
4.13 0.185252
4.14 0.181836
4.15 0.17843
4.16 0.175036
4.17 0.171652
4.18 0.16828
4.19 0.164917
4.2 0.161566
4.21 0.158225
4.22 0.154895
4.23 0.151575
4.24 0.148265
4.25 0.144966
4.26 0.141677
4.27 0.138398
4.28 0.135129
4.29 0.131871
4.3 0.128622
4.31 0.125384
4.32 0.122155
4.33 0.118936
4.34 0.115727
4.35 0.112528
4.36 0.109338
4.37 0.106158
4.38 0.102987
4.39 0.0998263
4.4 0.0966747
4.41 0.0935326
4.42 0.0903998
4.43 0.0872762
4.44 0.0841619
4.45 0.0810568
4.46 0.0779608
4.47 0.0748739
4.48 0.071796
4.49 0.068727
4.5 0.065667
4.51 0.0626159
4.52 0.0595736
4.53 0.0565401
4.54 0.0535153
4.55 0.0504991
4.56 0.0474917
4.57 0.0444927
4.58 0.0415024
4.59 0.0385205
4.6 0.035547
4.61 0.032582
4.62 0.0296252
4.63 0.0266768
4.64 0.0237367
4.65 0.0208048
4.66 0.017881
4.67 0.0149654
4.68 0.0120578
4.69 0.00915829
4.7 0.00626677
4.71 0.0033832
4.72 0.000507539
4.73 -0.00236025
4.74 -0.00522021
4.75 -0.00807239
4.76 -0.0109168
4.77 -0.0137535
4.78 -0.0165826
4.79 -0.0194041
4.8 -0.0222179
4.81 -0.0250242
4.82 -0.027823
4.83 -0.0306144
4.84 -0.0333983
4.85 -0.0361748
4.86 -0.038944
4.87 -0.0417058
4.88 -0.0444604
4.89 -0.0472077
4.9 -0.0499479
4.91 -0.0526809
4.92 -0.0554067
4.93 -0.0581255
4.94 -0.0608371
4.95 -0.0635418
4.96 -0.0662395
4.97 -0.0689302
4.98 -0.071614
4.99 -0.074291
5. -0.076961
5.01 -0.0796243
5.02 -0.0822808
5.03 -0.0849305
5.04 -0.0875735
5.05 -0.0902099
5.06 -0.0928396
5.07 -0.0954627
5.08 -0.0980791
5.09 -0.100689
5.1 -0.103293
5.11 -0.105889
5.12 -0.10848
5.13 -0.111064
5.14 -0.113642
5.15 -0.116213
5.16 -0.118778
5.17 -0.121337
5.18 -0.123889
5.19 -0.126435
5.2 -0.128975
5.21 -0.131509
5.22 -0.134036
5.23 -0.136558
5.24 -0.139073
5.25 -0.141582
5.26 -0.144086
5.27 -0.146583
5.28 -0.149074
5.29 -0.151559
5.3 -0.154039
5.31 -0.156512
5.32 -0.15898
5.33 -0.161442
5.34 -0.163898
5.35 -0.166348
5.36 -0.168792
5.37 -0.171231
5.38 -0.173664
5.39 -0.176091
5.4 -0.178512
5.41 -0.180928
5.42 -0.183339
5.43 -0.185743
5.44 -0.188143
5.45 -0.190536
5.46 -0.192924
5.47 -0.195307
5.48 -0.197684
5.49 -0.200056
5.5 -0.202422
5.51 -0.204783
5.52 -0.207139
5.53 -0.209489
5.54 -0.211834
5.55 -0.214174
5.56 -0.216508
5.57 -0.218837
5.58 -0.221161
5.59 -0.22348
5.6 -0.225793
5.61 -0.228101
5.62 -0.230405
5.63 -0.232703
5.64 -0.234996
5.65 -0.237284
5.66 -0.239567
5.67 -0.241845
5.68 -0.244117
5.69 -0.246385
5.7 -0.248648
5.71 -0.250906
5.72 -0.253159
5.73 -0.255407
5.74 -0.257651
5.75 -0.259889
5.76 -0.262123
5.77 -0.264352
5.78 -0.266576
5.79 -0.268795
5.8 -0.271009
5.81 -0.273219
5.82 -0.275424
5.83 -0.277624
5.84 -0.27982
5.85 -0.282011
5.86 -0.284197
5.87 -0.286379
5.88 -0.288556
5.89 -0.290729
5.9 -0.292897
5.91 -0.29506
5.92 -0.297219
5.93 -0.299374
5.94 -0.301524
5.95 -0.303669
5.96 -0.30581
5.97 -0.307947
5.98 -0.310079
5.99 -0.312207
6. -0.31433
6.01 -0.316449
6.02 -0.318564
6.03 -0.320674
6.04 -0.32278
6.05 -0.324882
6.06 -0.326979
6.07 -0.329073
6.08 -0.331162
6.09 -0.333246
6.1 -0.335327
6.11 -0.337403
6.12 -0.339475
6.13 -0.341544
6.14 -0.343607
6.15 -0.345667
6.16 -0.347723
6.17 -0.349774
6.18 -0.351822
6.19 -0.353865
6.2 -0.355905
6.21 -0.35794
6.22 -0.359971
6.23 -0.361999
6.24 -0.364022
6.25 -0.366041
6.26 -0.368057
6.27 -0.370068
6.28 -0.372076
6.29 -0.374079
6.3 -0.376079
6.31 -0.378075
6.32 -0.380067
6.33 -0.382055
6.34 -0.38404
6.35 -0.38602
6.36 -0.387997
6.37 -0.38997
6.38 -0.391939
6.39 -0.393904
6.4 -0.395866
6.41 -0.397824
6.42 -0.399778
6.43 -0.401728
6.44 -0.403675
6.45 -0.405618
6.46 -0.407557
6.47 -0.409493
6.48 -0.411425
6.49 -0.413354
6.5 -0.415279
6.51 -0.4172
6.52 -0.419118
6.53 -0.421032
6.54 -0.422942
6.55 -0.424849
6.56 -0.426753
6.57 -0.428653
6.58 -0.430549
6.59 -0.432442
6.6 -0.434332
6.61 -0.436218
6.62 -0.4381
6.63 -0.439979
6.64 -0.441855
6.65 -0.443727
6.66 -0.445596
6.67 -0.447461
6.68 -0.449324
6.69 -0.451182
6.7 -0.453037
6.71 -0.454889
6.72 -0.456738
6.73 -0.458583
6.74 -0.460425
6.75 -0.462264
6.76 -0.464099
6.77 -0.465932
6.78 -0.46776
6.79 -0.469586
6.8 -0.471408
6.81 -0.473227
6.82 -0.475043
6.83 -0.476856
6.84 -0.478666
6.85 -0.480472
6.86 -0.482275
6.87 -0.484075
6.88 -0.485872
6.89 -0.487665
6.9 -0.489456
6.91 -0.491243
6.92 -0.493027
6.93 -0.494809
6.94 -0.496587
6.95 -0.498362
6.96 -0.500134
6.97 -0.501903
6.98 -0.503668
6.99 -0.505431
7. -0.507191
7.01 -0.508948
7.02 -0.510701
7.03 -0.512452
7.04 -0.5142
7.05 -0.515945
7.06 -0.517686
7.07 -0.519425
7.08 -0.521161
7.09 -0.522894
7.1 -0.524624
7.11 -0.526351
7.12 -0.528075
7.13 -0.529797
7.14 -0.531515
7.15 -0.533231
7.16 -0.534943
7.17 -0.536653
7.18 -0.53836
7.19 -0.540064
7.2 -0.541765
7.21 -0.543464
7.22 -0.545159
7.23 -0.546852
7.24 -0.548542
7.25 -0.550229
7.26 -0.551914
7.27 -0.553595
7.28 -0.555274
7.29 -0.55695
7.3 -0.558624
7.31 -0.560294
7.32 -0.561962
7.33 -0.563628
7.34 -0.56529
7.35 -0.56695
7.36 -0.568607
7.37 -0.570262
7.38 -0.571913
7.39 -0.573562
7.4 -0.575209
7.41 -0.576853
7.42 -0.578494
7.43 -0.580132
7.44 -0.581768
7.45 -0.583402
7.46 -0.585032
7.47 -0.58666
7.48 -0.588286
7.49 -0.589909
7.5 -0.591529
7.51 -0.593147
7.52 -0.594762
7.53 -0.596375
7.54 -0.597985
7.55 -0.599592
7.56 -0.601197
7.57 -0.6028
7.58 -0.6044
7.59 -0.605998
7.6 -0.607593
7.61 -0.609185
7.62 -0.610775
7.63 -0.612363
7.64 -0.613948
7.65 -0.61553
7.66 -0.617111
7.67 -0.618688
7.68 -0.620264
7.69 -0.621837
7.7 -0.623407
7.71 -0.624975
7.72 -0.626541
7.73 -0.628104
7.74 -0.629665
7.75 -0.631223
7.76 -0.632779
7.77 -0.634333
7.78 -0.635885
7.79 -0.637434
7.8 -0.63898
7.81 -0.640525
7.82 -0.642067
7.83 -0.643606
7.84 -0.645144
7.85 -0.646679
7.86 -0.648211
7.87 -0.649742
7.88 -0.65127
7.89 -0.652796
7.9 -0.654319
7.91 -0.65584
7.92 -0.657359
7.93 -0.658876
7.94 -0.660391
7.95 -0.661903
7.96 -0.663413
7.97 -0.664921
7.98 -0.666426
7.99 -0.66793
8. -0.669431


==> logA_d=3.txt <==
1. 2.77259
1.01 2.74289
1.02 2.71376
1.03 2.6852
1.04 2.65718
1.05 2.62968
1.06 2.60268
1.07 2.57618
1.08 2.55016
1.09 2.52459
1.1 2.49947
1.11 2.47478
1.12 2.45052
1.13 2.42666
1.14 2.40319
1.15 2.38011
1.16 2.3574
1.17 2.33506
1.18 2.31306
1.19 2.29141
1.2 2.2701
1.21 2.2491
1.22 2.22843
1.23 2.20806
1.24 2.18798
1.25 2.1682
1.26 2.14871
1.27 2.12949
1.28 2.11054
1.29 2.09186
1.3 2.07343
1.31 2.05525
1.32 2.03732
1.33 2.01962
1.34 2.00216
1.35 1.98492
1.36 1.96791
1.37 1.95112
1.38 1.93454
1.39 1.91816
1.4 1.90199
1.41 1.88602
1.42 1.87024
1.43 1.85465
1.44 1.83925
1.45 1.82403
1.46 1.80898
1.47 1.79412
1.48 1.77942
1.49 1.76489
1.5 1.75052
1.51 1.73631
1.52 1.72227
1.53 1.70837
1.54 1.69463
1.55 1.68103
1.56 1.66758
1.57 1.65428
1.58 1.64111
1.59 1.62808
1.6 1.61518
1.61 1.60242
1.62 1.58979
1.63 1.57728
1.64 1.5649
1.65 1.55264
1.66 1.5405
1.67 1.52848
1.68 1.51658
1.69 1.50479
1.7 1.49311
1.71 1.48155
1.72 1.47009
1.73 1.45874
1.74 1.44749
1.75 1.43635
1.76 1.42531
1.77 1.41436
1.78 1.40352
1.79 1.39277
1.8 1.38212
1.81 1.37156
1.82 1.36109
1.83 1.35071
1.84 1.34043
1.85 1.33023
1.86 1.32011
1.87 1.31008
1.88 1.30014
1.89 1.29027
1.9 1.28049
1.91 1.27079
1.92 1.26116
1.93 1.25162
1.94 1.24215
1.95 1.23275
1.96 1.22343
1.97 1.21418
1.98 1.20501
1.99 1.1959
2. 1.18687
2.01 1.1779
2.02 1.169
2.03 1.16017
2.04 1.15141
2.05 1.14271
2.06 1.13408
2.07 1.1255
2.08 1.117
2.09 1.10855
2.1 1.10016
2.11 1.09184
2.12 1.08357
2.13 1.07536
2.14 1.06721
2.15 1.05912
2.16 1.05108
2.17 1.0431
2.18 1.03517
2.19 1.0273
2.2 1.01948
2.21 1.01172
2.22 1.004
2.23 0.996341
2.24 0.98873
2.25 0.981169
2.26 0.973657
2.27 0.966195
2.28 0.958781
2.29 0.951414
2.3 0.944095
2.31 0.936823
2.32 0.929597
2.33 0.922417
2.34 0.915281
2.35 0.90819
2.36 0.901144
2.37 0.89414
2.38 0.88718
2.39 0.880262
2.4 0.873386
2.41 0.866552
2.42 0.859759
2.43 0.853007
2.44 0.846295
2.45 0.839622
2.46 0.832989
2.47 0.826395
2.48 0.819839
2.49 0.813321
2.5 0.806841
2.51 0.800398
2.52 0.793992
2.53 0.787622
2.54 0.781288
2.55 0.77499
2.56 0.768727
2.57 0.762499
2.58 0.756306
2.59 0.750147
2.6 0.744021
2.61 0.737929
2.62 0.731871
2.63 0.725845
2.64 0.719851
2.65 0.71389
2.66 0.70796
2.67 0.702062
2.68 0.696195
2.69 0.690359
2.7 0.684554
2.71 0.678778
2.72 0.673033
2.73 0.667318
2.74 0.661631
2.75 0.655974
2.76 0.650346
2.77 0.644746
2.78 0.639175
2.79 0.633631
2.8 0.628116
2.81 0.622627
2.82 0.617166
2.83 0.611732
2.84 0.606325
2.85 0.600944
2.86 0.59559
2.87 0.590261
2.88 0.584958
2.89 0.57968
2.9 0.574428
2.91 0.569201
2.92 0.563999
2.93 0.558821
2.94 0.553668
2.95 0.548539
2.96 0.543434
2.97 0.538352
2.98 0.533294
2.99 0.52826
3. 0.523248
3.01 0.51826
3.02 0.513294
3.03 0.50835
3.04 0.503429
3.05 0.498531
3.06 0.493654
3.07 0.488798
3.08 0.483965
3.09 0.479153
3.1 0.474362
3.11 0.469592
3.12 0.464843
3.13 0.460114
3.14 0.455407
3.15 0.450719
3.16 0.446052
3.17 0.441404
3.18 0.436777
3.19 0.432169
3.2 0.427581
3.21 0.423012
3.22 0.418463
3.23 0.413932
3.24 0.40942
3.25 0.404928
3.26 0.400453
3.27 0.395998
3.28 0.39156
3.29 0.387141
3.3 0.38274
3.31 0.378356
3.32 0.373991
3.33 0.369643
3.34 0.365313
3.35 0.360999
3.36 0.356704
3.37 0.352425
3.38 0.348163
3.39 0.343918
3.4 0.33969
3.41 0.335478
3.42 0.331283
3.43 0.327104
3.44 0.322941
3.45 0.318795
3.46 0.314664
3.47 0.310549
3.48 0.30645
3.49 0.302367
3.5 0.298299
3.51 0.294247
3.52 0.29021
3.53 0.286188
3.54 0.282181
3.55 0.278189
3.56 0.274211
3.57 0.270249
3.58 0.266301
3.59 0.262368
3.6 0.258449
3.61 0.254545
3.62 0.250655
3.63 0.246779
3.64 0.242917
3.65 0.239069
3.66 0.235235
3.67 0.231414
3.68 0.227607
3.69 0.223814
3.7 0.220034
3.71 0.216268
3.72 0.212515
3.73 0.208775
3.74 0.205048
3.75 0.201334
3.76 0.197633
3.77 0.193945
3.78 0.19027
3.79 0.186607
3.8 0.182957
3.81 0.17932
3.82 0.175695
3.83 0.172082
3.84 0.168482
3.85 0.164893
3.86 0.161317
3.87 0.157753
3.88 0.154201
3.89 0.150661
3.9 0.147132
3.91 0.143615
3.92 0.14011
3.93 0.136617
3.94 0.133135
3.95 0.129664
3.96 0.126205
3.97 0.122757
3.98 0.11932
3.99 0.115894
4. 0.112479
4.01 0.109076
4.02 0.105683
4.03 0.102301
4.04 0.0989304
4.05 0.0955701
4.06 0.0922205
4.07 0.0888815
4.08 0.085553
4.09 0.082235
4.1 0.0789275
4.11 0.0756302
4.12 0.0723433
4.13 0.0690666
4.14 0.0658
4.15 0.0625435
4.16 0.0592971
4.17 0.0560607
4.18 0.0528341
4.19 0.0496175
4.2 0.0464106
4.21 0.0432135
4.22 0.0400261
4.23 0.0368483
4.24 0.0336801
4.25 0.0305214
4.26 0.0273722
4.27 0.0242324
4.28 0.021102
4.29 0.0179808
4.3 0.0148689
4.31 0.0117662
4.32 0.00867266
4.33 0.00558819
4.34 0.00251277
4.35 -0.00055366
4.36 -0.00361115
4.37 -0.00665976
4.38 -0.00969952
4.39 -0.0127305
4.4 -0.0157527
4.41 -0.0187663
4.42 -0.0217712
4.43 -0.0247675
4.44 -0.0277553
4.45 -0.0307345
4.46 -0.0337053
4.47 -0.0366677
4.48 -0.0396218
4.49 -0.0425675
4.5 -0.0455049
4.51 -0.0484342
4.52 -0.0513552
4.53 -0.0542681
4.54 -0.0571729
4.55 -0.0600697
4.56 -0.0629585
4.57 -0.0658393
4.58 -0.0687122
4.59 -0.0715772
4.6 -0.0744343
4.61 -0.0772837
4.62 -0.0801253
4.63 -0.0829592
4.64 -0.0857855
4.65 -0.088604
4.66 -0.0914151
4.67 -0.0942185
4.68 -0.0970145
4.69 -0.0998029
4.7 -0.102584
4.71 -0.105358
4.72 -0.108124
4.73 -0.110883
4.74 -0.113634
4.75 -0.116379
4.76 -0.119116
4.77 -0.121846
4.78 -0.124569
4.79 -0.127285
4.8 -0.129994
4.81 -0.132695
4.82 -0.13539
4.83 -0.138078
4.84 -0.140759
4.85 -0.143433
4.86 -0.1461
4.87 -0.14876
4.88 -0.151414
4.89 -0.15406
4.9 -0.1567
4.91 -0.159334
4.92 -0.16196
4.93 -0.16458
4.94 -0.167194
4.95 -0.169801
4.96 -0.172401
4.97 -0.174995
4.98 -0.177583
4.99 -0.180164
5. -0.182738
5.01 -0.185306
5.02 -0.187868
5.03 -0.190424
5.04 -0.192973
5.05 -0.195516
5.06 -0.198053
5.07 -0.200584
5.08 -0.203108
5.09 -0.205627
5.1 -0.208139
5.11 -0.210645
5.12 -0.213145
5.13 -0.21564
5.14 -0.218128
5.15 -0.22061
5.16 -0.223086
5.17 -0.225557
5.18 -0.228021
5.19 -0.23048
5.2 -0.232933
5.21 -0.23538
5.22 -0.237821
5.23 -0.240257
5.24 -0.242687
5.25 -0.245111
5.26 -0.247529
5.27 -0.249942
5.28 -0.252349
5.29 -0.254751
5.3 -0.257147
5.31 -0.259537
5.32 -0.261923
5.33 -0.264302
5.34 -0.266676
5.35 -0.269045
5.36 -0.271408
5.37 -0.273766
5.38 -0.276118
5.39 -0.278466
5.4 -0.280807
5.41 -0.283144
5.42 -0.285475
5.43 -0.287801
5.44 -0.290122
5.45 -0.292438
5.46 -0.294748
5.47 -0.297053
5.48 -0.299353
5.49 -0.301648
5.5 -0.303938
5.51 -0.306223
5.52 -0.308503
5.53 -0.310778
5.54 -0.313048
5.55 -0.315312
5.56 -0.317572
5.57 -0.319827
5.58 -0.322077
5.59 -0.324322
5.6 -0.326563
5.61 -0.328798
5.62 -0.331028
5.63 -0.333254
5.64 -0.335475
5.65 -0.337691
5.66 -0.339903
5.67 -0.342109
5.68 -0.344311
5.69 -0.346509
5.7 -0.348701
5.71 -0.350889
5.72 -0.353072
5.73 -0.355251
5.74 -0.357425
5.75 -0.359595
5.76 -0.36176
5.77 -0.36392
5.78 -0.366076
5.79 -0.368227
5.8 -0.370374
5.81 -0.372517
5.82 -0.374655
5.83 -0.376788
5.84 -0.378917
5.85 -0.381042
5.86 -0.383162
5.87 -0.385278
5.88 -0.38739
5.89 -0.389497
5.9 -0.3916
5.91 -0.393699
5.92 -0.395794
5.93 -0.397884
5.94 -0.39997
5.95 -0.402052
5.96 -0.404129
5.97 -0.406202
5.98 -0.408272
5.99 -0.410337
6. -0.412398
6.01 -0.414454
6.02 -0.416507
6.03 -0.418556
6.04 -0.4206
6.05 -0.42264
6.06 -0.424677
6.07 -0.426709
6.08 -0.428738
6.09 -0.430762
6.1 -0.432782
6.11 -0.434799
6.12 -0.436811
6.13 -0.43882
6.14 -0.440824
6.15 -0.442825
6.16 -0.444822
6.17 -0.446815
6.18 -0.448804
6.19 -0.450789
6.2 -0.45277
6.21 -0.454748
6.22 -0.456722
6.23 -0.458692
6.24 -0.460658
6.25 -0.46262
6.26 -0.464579
6.27 -0.466534
6.28 -0.468485
6.29 -0.470433
6.3 -0.472377
6.31 -0.474317
6.32 -0.476253
6.33 -0.478186
6.34 -0.480115
6.35 -0.482041
6.36 -0.483963
6.37 -0.485881
6.38 -0.487796
6.39 -0.489707
6.4 -0.491615
6.41 -0.493519
6.42 -0.49542
6.43 -0.497317
6.44 -0.49921
6.45 -0.5011
6.46 -0.502987
6.47 -0.50487
6.48 -0.50675
6.49 -0.508626
6.5 -0.510499
6.51 -0.512368
6.52 -0.514234
6.53 -0.516097
6.54 -0.517956
6.55 -0.519812
6.56 -0.521664
6.57 -0.523514
6.58 -0.525359
6.59 -0.527202
6.6 -0.529041
6.61 -0.530877
6.62 -0.53271
6.63 -0.534539
6.64 -0.536365
6.65 -0.538188
6.66 -0.540007
6.67 -0.541824
6.68 -0.543637
6.69 -0.545447
6.7 -0.547253
6.71 -0.549057
6.72 -0.550857
6.73 -0.552654
6.74 -0.554448
6.75 -0.556239
6.76 -0.558027
6.77 -0.559812
6.78 -0.561593
6.79 -0.563372
6.8 -0.565147
6.81 -0.566919
6.82 -0.568688
6.83 -0.570455
6.84 -0.572218
6.85 -0.573978
6.86 -0.575735
6.87 -0.577489
6.88 -0.57924
6.89 -0.580988
6.9 -0.582733
6.91 -0.584475
6.92 -0.586214
6.93 -0.58795
6.94 -0.589683
6.95 -0.591414
6.96 -0.593141
6.97 -0.594865
6.98 -0.596587
6.99 -0.598305
7. -0.600021
7.01 -0.601734
7.02 -0.603444
7.03 -0.605151
7.04 -0.606855
7.05 -0.608557
7.06 -0.610255
7.07 -0.611951
7.08 -0.613644
7.09 -0.615334
7.1 -0.617022
7.11 -0.618706
7.12 -0.620388
7.13 -0.622067
7.14 -0.623743
7.15 -0.625417
7.16 -0.627088
7.17 -0.628756
7.18 -0.630421
7.19 -0.632084
7.2 -0.633744
7.21 -0.635401
7.22 -0.637056
7.23 -0.638707
7.24 -0.640357
7.25 -0.642003
7.26 -0.643647
7.27 -0.645288
7.28 -0.646927
7.29 -0.648563
7.3 -0.650196
7.31 -0.651827
7.32 -0.653455
7.33 -0.655081
7.34 -0.656703
7.35 -0.658324
7.36 -0.659942
7.37 -0.661557
7.38 -0.66317
7.39 -0.66478
7.4 -0.666387
7.41 -0.667992
7.42 -0.669595
7.43 -0.671195
7.44 -0.672792
7.45 -0.674387
7.46 -0.67598
7.47 -0.67757
7.48 -0.679158
7.49 -0.680743
7.5 -0.682325
7.51 -0.683905
7.52 -0.685483
7.53 -0.687058
7.54 -0.688631
7.55 -0.690202
7.56 -0.69177
7.57 -0.693335
7.58 -0.694898
7.59 -0.696459
7.6 -0.698018
7.61 -0.699574
7.62 -0.701127
7.63 -0.702679
7.64 -0.704228
7.65 -0.705774
7.66 -0.707318
7.67 -0.70886
7.68 -0.7104
7.69 -0.711937
7.7 -0.713472
7.71 -0.715005
7.72 -0.716535
7.73 -0.718063
7.74 -0.719589
7.75 -0.721112
7.76 -0.722633
7.77 -0.724152
7.78 -0.725669
7.79 -0.727183
7.8 -0.728695
7.81 -0.730205
7.82 -0.731713
7.83 -0.733218
7.84 -0.734721
7.85 -0.736222
7.86 -0.737721
7.87 -0.739218
7.88 -0.740712
7.89 -0.742204
7.9 -0.743694
7.91 -0.745182
7.92 -0.746667
7.93 -0.748151
7.94 -0.749632
7.95 -0.751111
7.96 -0.752588
7.97 -0.754063
7.98 -0.755536
7.99 -0.757006
8. -0.758475


==> logLow_d=2.txt <==
1. 4.96284
1.01 4.95184
1.02 4.94124
1.03 4.93104
1.04 4.9212
1.05 4.91172
1.06 4.90258
1.07 4.89377
1.08 4.88527
1.09 4.87708
1.1 4.86917
1.11 4.86153
1.12 4.85417
1.13 4.84705
1.14 4.84019
1.15 4.83356
1.16 4.82716
1.17 4.82097
1.18 4.815
1.19 4.80923
1.2 4.80366
1.21 4.79828
1.22 4.79308
1.23 4.78805
1.24 4.7832
1.25 4.77851
1.26 4.77398
1.27 4.76961
1.28 4.76538
1.29 4.7613
1.3 4.75736
1.31 4.75355
1.32 4.74987
1.33 4.74632
1.34 4.74289
1.35 4.73958
1.36 4.73639
1.37 4.73331
1.38 4.73034
1.39 4.72747
1.4 4.7247
1.41 4.72204
1.42 4.71947
1.43 4.71699
1.44 4.7146
1.45 4.71231
1.46 4.71009
1.47 4.70797
1.48 4.70592
1.49 4.70395
1.5 4.70206
1.51 4.70024
1.52 4.6985
1.53 4.69682
1.54 4.69522
1.55 4.69368
1.56 4.69221
1.57 4.6908
1.58 4.68945
1.59 4.68817
1.6 4.68694
1.61 4.68577
1.62 4.68465
1.63 4.68359
1.64 4.68259
1.65 4.68163
1.66 4.68072
1.67 4.67987
1.68 4.67906
1.69 4.6783
1.7 4.67758
1.71 4.67691
1.72 4.67628
1.73 4.6757
1.74 4.67515
1.75 4.67465
1.76 4.67419
1.77 4.67376
1.78 4.67337
1.79 4.67302
1.8 4.67271
1.81 4.67243
1.82 4.67218
1.83 4.67197
1.84 4.67179
1.85 4.67164
1.86 4.67153
1.87 4.67144
1.88 4.67139
1.89 4.67136
1.9 4.67136
1.91 4.67139
1.92 4.67145
1.93 4.67154
1.94 4.67165
1.95 4.67178
1.96 4.67194
1.97 4.67213
1.98 4.67234
1.99 4.67257
2. 4.67283
2.01 4.67311
2.02 4.67341
2.03 4.67373
2.04 4.67407
2.05 4.67444
2.06 4.67482
2.07 4.67522
2.08 4.67565
2.09 4.67609
2.1 4.67655
2.11 4.67702
2.12 4.67752
2.13 4.67803
2.14 4.67856
2.15 4.67911
2.16 4.67967
2.17 4.68025
2.18 4.68085
2.19 4.68146
2.2 4.68208
2.21 4.68272
2.22 4.68338
2.23 4.68405
2.24 4.68473
2.25 4.68542
2.26 4.68613
2.27 4.68685
2.28 4.68759
2.29 4.68834
2.3 4.6891
2.31 4.68987
2.32 4.69065
2.33 4.69144
2.34 4.69225
2.35 4.69307
2.36 4.69389
2.37 4.69473
2.38 4.69558
2.39 4.69644
2.4 4.69731
2.41 4.69819
2.42 4.69907
2.43 4.69997
2.44 4.70088
2.45 4.70179
2.46 4.70272
2.47 4.70365
2.48 4.70459
2.49 4.70554
2.5 4.7065
2.51 4.70747
2.52 4.70844
2.53 4.70942
2.54 4.71041
2.55 4.71141
2.56 4.71241
2.57 4.71342
2.58 4.71444
2.59 4.71546
2.6 4.71649
2.61 4.71753
2.62 4.71857
2.63 4.71962
2.64 4.72068
2.65 4.72174
2.66 4.72281
2.67 4.72388
2.68 4.72496
2.69 4.72605
2.7 4.72714
2.71 4.72823
2.72 4.72933
2.73 4.73044
2.74 4.73155
2.75 4.73266
2.76 4.73379
2.77 4.73491
2.78 4.73604
2.79 4.73717
2.8 4.73831
2.81 4.73946
2.82 4.7406
2.83 4.74175
2.84 4.74291
2.85 4.74407
2.86 4.74523
2.87 4.7464
2.88 4.74757
2.89 4.74874
2.9 4.74992
2.91 4.7511
2.92 4.75228
2.93 4.75347
2.94 4.75466
2.95 4.75586
2.96 4.75705
2.97 4.75825
2.98 4.75946
2.99 4.76066
3. 4.76187
3.01 4.76308
3.02 4.7643
3.03 4.76552
3.04 4.76674
3.05 4.76796
3.06 4.76918
3.07 4.77041
3.08 4.77164
3.09 4.77287
3.1 4.7741
3.11 4.77534
3.12 4.77658
3.13 4.77782
3.14 4.77906
3.15 4.7803
3.16 4.78155
3.17 4.7828
3.18 4.78405
3.19 4.7853
3.2 4.78655
3.21 4.78781
3.22 4.78906
3.23 4.79032
3.24 4.79158
3.25 4.79284
3.26 4.79411
3.27 4.79537
3.28 4.79664
3.29 4.7979
3.3 4.79917
3.31 4.80044
3.32 4.80171
3.33 4.80298
3.34 4.80426
3.35 4.80553
3.36 4.8068
3.37 4.80808
3.38 4.80936
3.39 4.81064
3.4 4.81192
3.41 4.8132
3.42 4.81448
3.43 4.81576
3.44 4.81704
3.45 4.81832
3.46 4.81961
3.47 4.82089
3.48 4.82218
3.49 4.82346
3.5 4.82475
3.51 4.82604
3.52 4.82733
3.53 4.82862
3.54 4.8299
3.55 4.83119
3.56 4.83248
3.57 4.83377
3.58 4.83507
3.59 4.83636
3.6 4.83765
3.61 4.83894
3.62 4.84023
3.63 4.84153
3.64 4.84282
3.65 4.84411
3.66 4.84541
3.67 4.8467
3.68 4.84799
3.69 4.84929
3.7 4.85058
3.71 4.85188
3.72 4.85317
3.73 4.85447
3.74 4.85576
3.75 4.85705
3.76 4.85835
3.77 4.85964
3.78 4.86094
3.79 4.86223
3.8 4.86353
3.81 4.86482
3.82 4.86612
3.83 4.86741
3.84 4.86871
3.85 4.87
3.86 4.8713
3.87 4.87259
3.88 4.87388
3.89 4.87518
3.9 4.87647
3.91 4.87776
3.92 4.87906
3.93 4.88035
3.94 4.88164
3.95 4.88293
3.96 4.88423
3.97 4.88552
3.98 4.88681
3.99 4.8881
4. 4.88939
4.01 4.89068
4.02 4.89197
4.03 4.89326
4.04 4.89455
4.05 4.89584
4.06 4.89713
4.07 4.89842
4.08 4.89971
4.09 4.90099
4.1 4.90228
4.11 4.90357
4.12 4.90485
4.13 4.90614
4.14 4.90742
4.15 4.90871
4.16 4.90999
4.17 4.91127
4.18 4.91256
4.19 4.91384
4.2 4.91512
4.21 4.9164
4.22 4.91768
4.23 4.91896
4.24 4.92024
4.25 4.92152
4.26 4.9228
4.27 4.92408
4.28 4.92536
4.29 4.92663
4.3 4.92791
4.31 4.92918
4.32 4.93046
4.33 4.93173
4.34 4.93301
4.35 4.93428
4.36 4.93555
4.37 4.93682
4.38 4.93809
4.39 4.93936
4.4 4.94063
4.41 4.9419
4.42 4.94317
4.43 4.94444
4.44 4.9457
4.45 4.94697
4.46 4.94823
4.47 4.9495
4.48 4.95076
4.49 4.95202
4.5 4.95329
4.51 4.95455
4.52 4.95581
4.53 4.95707
4.54 4.95833
4.55 4.95958
4.56 4.96084
4.57 4.9621
4.58 4.96335
4.59 4.96461
4.6 4.96586
4.61 4.96712
4.62 4.96837
4.63 4.96962
4.64 4.97087
4.65 4.97212
4.66 4.97337
4.67 4.97462
4.68 4.97586
4.69 4.97711
4.7 4.97836
4.71 4.9796
4.72 4.98085
4.73 4.98209
4.74 4.98333
4.75 4.98457
4.76 4.98581
4.77 4.98705
4.78 4.98829
4.79 4.98953
4.8 4.99077
4.81 4.992
4.82 4.99324
4.83 4.99447
4.84 4.99571
4.85 4.99694
4.86 4.99817
4.87 4.9994
4.88 5.00063
4.89 5.00186
4.9 5.00309
4.91 5.00431
4.92 5.00554
4.93 5.00677
4.94 5.00799
4.95 5.00921
4.96 5.01044
4.97 5.01166
4.98 5.01288
4.99 5.0141
5. 5.01532
5.01 5.01653
5.02 5.01775
5.03 5.01897
5.04 5.02018
5.05 5.02139
5.06 5.02261
5.07 5.02382
5.08 5.02503
5.09 5.02624
5.1 5.02745
5.11 5.02866
5.12 5.02987
5.13 5.03107
5.14 5.03228
5.15 5.03348
5.16 5.03468
5.17 5.03589
5.18 5.03709
5.19 5.03829
5.2 5.03949
5.21 5.04069
5.22 5.04188
5.23 5.04308
5.24 5.04428
5.25 5.04547
5.26 5.04666
5.27 5.04786
5.28 5.04905
5.29 5.05024
5.3 5.05143
5.31 5.05262
5.32 5.05381
5.33 5.05499
5.34 5.05618
5.35 5.05736
5.36 5.05855
5.37 5.05973
5.38 5.06091
5.39 5.06209
5.4 5.06327
5.41 5.06445
5.42 5.06563
5.43 5.06681
5.44 5.06798
5.45 5.06916
5.46 5.07033
5.47 5.0715
5.48 5.07268
5.49 5.07385
5.5 5.07502
5.51 5.07618
5.52 5.07735
5.53 5.07852
5.54 5.07969
5.55 5.08085
5.56 5.08201
5.57 5.08318
5.58 5.08434
5.59 5.0855
5.6 5.08666
5.61 5.08782
5.62 5.08898
5.63 5.09013
5.64 5.09129
5.65 5.09244
5.66 5.0936
5.67 5.09475
5.68 5.0959
5.69 5.09705
5.7 5.0982
5.71 5.09935
5.72 5.1005
5.73 5.10165
5.74 5.10279
5.75 5.10394
5.76 5.10508
5.77 5.10622
5.78 5.10737
5.79 5.10851
5.8 5.10965
5.81 5.11079
5.82 5.11192
5.83 5.11306
5.84 5.1142
5.85 5.11533
5.86 5.11647
5.87 5.1176
5.88 5.11873
5.89 5.11986
5.9 5.12099
5.91 5.12212
5.92 5.12325
5.93 5.12438
5.94 5.1255
5.95 5.12663
5.96 5.12775
5.97 5.12887
5.98 5.12999
5.99 5.13112
6. 5.13224
6.01 5.13335
6.02 5.13447
6.03 5.13559
6.04 5.13671
6.05 5.13782
6.06 5.13894
6.07 5.14005
6.08 5.14116
6.09 5.14227
6.1 5.14338
6.11 5.14449
6.12 5.1456
6.13 5.14671
6.14 5.14781
6.15 5.14892
6.16 5.15002
6.17 5.15112
6.18 5.15223
6.19 5.15333
6.2 5.15443
6.21 5.15553
6.22 5.15663
6.23 5.15772
6.24 5.15882
6.25 5.15991
6.26 5.16101
6.27 5.1621
6.28 5.1632
6.29 5.16429
6.3 5.16538
6.31 5.16647
6.32 5.16756
6.33 5.16864
6.34 5.16973
6.35 5.17081
6.36 5.1719
6.37 5.17298
6.38 5.17407
6.39 5.17515
6.4 5.17623
6.41 5.17731
6.42 5.17839
6.43 5.17947
6.44 5.18054
6.45 5.18162
6.46 5.18269
6.47 5.18377
6.48 5.18484
6.49 5.18591
6.5 5.18698
6.51 5.18805
6.52 5.18912
6.53 5.19019
6.54 5.19126
6.55 5.19233
6.56 5.19339
6.57 5.19446
6.58 5.19552
6.59 5.19658
6.6 5.19764
6.61 5.1987
6.62 5.19976
6.63 5.20082
6.64 5.20188
6.65 5.20294
6.66 5.20399
6.67 5.20505
6.68 5.2061
6.69 5.20716
6.7 5.20821
6.71 5.20926
6.72 5.21031
6.73 5.21136
6.74 5.21241
6.75 5.21346
6.76 5.2145
6.77 5.21555
6.78 5.21659
6.79 5.21764
6.8 5.21868
6.81 5.21972
6.82 5.22076
6.83 5.2218
6.84 5.22284
6.85 5.22388
6.86 5.22492
6.87 5.22595
6.88 5.22699
6.89 5.22802
6.9 5.22906
6.91 5.23009
6.92 5.23112
6.93 5.23215
6.94 5.23318
6.95 5.23421
6.96 5.23524
6.97 5.23627
6.98 5.23729
6.99 5.23832
7. 5.23934
7.01 5.24037
7.02 5.24139
7.03 5.24241
7.04 5.24343
7.05 5.24445
7.06 5.24547
7.07 5.24649
7.08 5.24751
7.09 5.24852
7.1 5.24954
7.11 5.25055
7.12 5.25157
7.13 5.25258
7.14 5.25359
7.15 5.2546
7.16 5.25561
7.17 5.25662
7.18 5.25763
7.19 5.25864
7.2 5.25965
7.21 5.26065
7.22 5.26166
7.23 5.26266
7.24 5.26366
7.25 5.26467
7.26 5.26567
7.27 5.26667
7.28 5.26767
7.29 5.26867
7.3 5.26966
7.31 5.27066
7.32 5.27166
7.33 5.27265
7.34 5.27365
7.35 5.27464
7.36 5.27563
7.37 5.27662
7.38 5.27761
7.39 5.2786
7.4 5.27959
7.41 5.28058
7.42 5.28157
7.43 5.28256
7.44 5.28354
7.45 5.28453
7.46 5.28551
7.47 5.28649
7.48 5.28748
7.49 5.28846
7.5 5.28944
7.51 5.29042
7.52 5.2914
7.53 5.29237
7.54 5.29335
7.55 5.29433
7.56 5.2953
7.57 5.29628
7.58 5.29725
7.59 5.29822
7.6 5.2992
7.61 5.30017
7.62 5.30114
7.63 5.30211
7.64 5.30308
7.65 5.30404
7.66 5.30501
7.67 5.30598
7.68 5.30694
7.69 5.30791
7.7 5.30887
7.71 5.30983
7.72 5.3108
7.73 5.31176
7.74 5.31272
7.75 5.31368
7.76 5.31464
7.77 5.31559
7.78 5.31655
7.79 5.31751
7.8 5.31846
7.81 5.31942
7.82 5.32037
7.83 5.32132
7.84 5.32228
7.85 5.32323
7.86 5.32418
7.87 5.32513
7.88 5.32608
7.89 5.32702
7.9 5.32797
7.91 5.32892
7.92 5.32986
7.93 5.33081
7.94 5.33175
7.95 5.3327
7.96 5.33364
7.97 5.33458
7.98 5.33552
7.99 5.33646
8. 5.3374


==> logLow_d=3.txt <==
1. 4.26268
1.01 4.2587
1.02 4.25488
1.03 4.25124
1.04 4.24775
1.05 4.24441
1.06 4.24122
1.07 4.23817
1.08 4.23526
1.09 4.23248
1.1 4.22983
1.11 4.2273
1.12 4.22489
1.13 4.22259
1.14 4.22041
1.15 4.21833
1.16 4.21636
1.17 4.21448
1.18 4.21271
1.19 4.21103
1.2 4.20943
1.21 4.20793
1.22 4.20651
1.23 4.20518
1.24 4.20393
1.25 4.20275
1.26 4.20165
1.27 4.20062
1.28 4.19966
1.29 4.19878
1.3 4.19795
1.31 4.1972
1.32 4.1965
1.33 4.19587
1.34 4.1953
1.35 4.19478
1.36 4.19432
1.37 4.19391
1.38 4.19356
1.39 4.19326
1.4 4.19301
1.41 4.1928
1.42 4.19265
1.43 4.19254
1.44 4.19247
1.45 4.19245
1.46 4.19247
1.47 4.19253
1.48 4.19263
1.49 4.19277
1.5 4.19295
1.51 4.19316
1.52 4.19341
1.53 4.19369
1.54 4.19401
1.55 4.19437
1.56 4.19475
1.57 4.19516
1.58 4.19561
1.59 4.19609
1.6 4.19659
1.61 4.19712
1.62 4.19768
1.63 4.19827
1.64 4.19888
1.65 4.19952
1.66 4.20019
1.67 4.20087
1.68 4.20158
1.69 4.20232
1.7 4.20308
1.71 4.20385
1.72 4.20465
1.73 4.20547
1.74 4.20632
1.75 4.20718
1.76 4.20806
1.77 4.20895
1.78 4.20987
1.79 4.21081
1.8 4.21176
1.81 4.21273
1.82 4.21371
1.83 4.21472
1.84 4.21573
1.85 4.21677
1.86 4.21781
1.87 4.21888
1.88 4.21995
1.89 4.22105
1.9 4.22215
1.91 4.22327
1.92 4.2244
1.93 4.22554
1.94 4.2267
1.95 4.22787
1.96 4.22905
1.97 4.23024
1.98 4.23144
1.99 4.23265
2. 4.23387
2.01 4.23511
2.02 4.23635
2.03 4.23761
2.04 4.23887
2.05 4.24014
2.06 4.24142
2.07 4.24272
2.08 4.24401
2.09 4.24532
2.1 4.24664
2.11 4.24796
2.12 4.2493
2.13 4.25064
2.14 4.25198
2.15 4.25334
2.16 4.2547
2.17 4.25607
2.18 4.25744
2.19 4.25883
2.2 4.26021
2.21 4.26161
2.22 4.26301
2.23 4.26442
2.24 4.26583
2.25 4.26725
2.26 4.26867
2.27 4.2701
2.28 4.27153
2.29 4.27297
2.3 4.27441
2.31 4.27586
2.32 4.27732
2.33 4.27877
2.34 4.28024
2.35 4.2817
2.36 4.28317
2.37 4.28465
2.38 4.28613
2.39 4.28761
2.4 4.2891
2.41 4.29059
2.42 4.29208
2.43 4.29358
2.44 4.29508
2.45 4.29658
2.46 4.29809
2.47 4.2996
2.48 4.30111
2.49 4.30262
2.5 4.30414
2.51 4.30566
2.52 4.30718
2.53 4.30871
2.54 4.31024
2.55 4.31177
2.56 4.3133
2.57 4.31484
2.58 4.31637
2.59 4.31791
2.6 4.31945
2.61 4.321
2.62 4.32254
2.63 4.32409
2.64 4.32564
2.65 4.32719
2.66 4.32874
2.67 4.33029
2.68 4.33184
2.69 4.3334
2.7 4.33496
2.71 4.33651
2.72 4.33807
2.73 4.33963
2.74 4.3412
2.75 4.34276
2.76 4.34432
2.77 4.34589
2.78 4.34745
2.79 4.34902
2.8 4.35059
2.81 4.35215
2.82 4.35372
2.83 4.35529
2.84 4.35686
2.85 4.35843
2.86 4.36
2.87 4.36157
2.88 4.36315
2.89 4.36472
2.9 4.36629
2.91 4.36786
2.92 4.36944
2.93 4.37101
2.94 4.37258
2.95 4.37416
2.96 4.37573
2.97 4.3773
2.98 4.37888
2.99 4.38045
3. 4.38203
3.01 4.3836
3.02 4.38517
3.03 4.38675
3.04 4.38832
3.05 4.3899
3.06 4.39147
3.07 4.39304
3.08 4.39462
3.09 4.39619
3.1 4.39776
3.11 4.39933
3.12 4.4009
3.13 4.40248
3.14 4.40405
3.15 4.40562
3.16 4.40719
3.17 4.40876
3.18 4.41033
3.19 4.4119
3.2 4.41346
3.21 4.41503
3.22 4.4166
3.23 4.41816
3.24 4.41973
3.25 4.4213
3.26 4.42286
3.27 4.42442
3.28 4.42599
3.29 4.42755
3.3 4.42911
3.31 4.43067
3.32 4.43223
3.33 4.43379
3.34 4.43535
3.35 4.43691
3.36 4.43847
3.37 4.44002
3.38 4.44158
3.39 4.44313
3.4 4.44469
3.41 4.44624
3.42 4.44779
3.43 4.44934
3.44 4.45089
3.45 4.45244
3.46 4.45399
3.47 4.45553
3.48 4.45708
3.49 4.45862
3.5 4.46017
3.51 4.46171
3.52 4.46325
3.53 4.46479
3.54 4.46633
3.55 4.46787
3.56 4.46941
3.57 4.47095
3.58 4.47248
3.59 4.47401
3.6 4.47555
3.61 4.47708
3.62 4.47861
3.63 4.48014
3.64 4.48167
3.65 4.4832
3.66 4.48472
3.67 4.48625
3.68 4.48777
3.69 4.48929
3.7 4.49081
3.71 4.49233
3.72 4.49385
3.73 4.49537
3.74 4.49688
3.75 4.4984
3.76 4.49991
3.77 4.50143
3.78 4.50294
3.79 4.50445
3.8 4.50596
3.81 4.50746
3.82 4.50897
3.83 4.51047
3.84 4.51198
3.85 4.51348
3.86 4.51498
3.87 4.51648
3.88 4.51798
3.89 4.51947
3.9 4.52097
3.91 4.52246
3.92 4.52395
3.93 4.52545
3.94 4.52694
3.95 4.52842
3.96 4.52991
3.97 4.5314
3.98 4.53288
3.99 4.53436
4. 4.53585
4.01 4.53733
4.02 4.53881
4.03 4.54028
4.04 4.54176
4.05 4.54323
4.06 4.54471
4.07 4.54618
4.08 4.54765
4.09 4.54912
4.1 4.55058
4.11 4.55205
4.12 4.55352
4.13 4.55498
4.14 4.55644
4.15 4.5579
4.16 4.55936
4.17 4.56082
4.18 4.56227
4.19 4.56373
4.2 4.56518
4.21 4.56663
4.22 4.56808
4.23 4.56953
4.24 4.57098
4.25 4.57242
4.26 4.57387
4.27 4.57531
4.28 4.57675
4.29 4.57819
4.3 4.57963
4.31 4.58107
4.32 4.58251
4.33 4.58394
4.34 4.58537
4.35 4.5868
4.36 4.58823
4.37 4.58966
4.38 4.59109
4.39 4.59251
4.4 4.59394
4.41 4.59536
4.42 4.59678
4.43 4.5982
4.44 4.59962
4.45 4.60104
4.46 4.60245
4.47 4.60386
4.48 4.60528
4.49 4.60669
4.5 4.6081
4.51 4.6095
4.52 4.61091
4.53 4.61231
4.54 4.61372
4.55 4.61512
4.56 4.61652
4.57 4.61792
4.58 4.61932
4.59 4.62071
4.6 4.62211
4.61 4.6235
4.62 4.62489
4.63 4.62628
4.64 4.62767
4.65 4.62906
4.66 4.63044
4.67 4.63182
4.68 4.63321
4.69 4.63459
4.7 4.63597
4.71 4.63735
4.72 4.63872
4.73 4.6401
4.74 4.64147
4.75 4.64284
4.76 4.64421
4.77 4.64558
4.78 4.64695
4.79 4.64832
4.8 4.64968
4.81 4.65105
4.82 4.65241
4.83 4.65377
4.84 4.65513
4.85 4.65649
4.86 4.65784
4.87 4.6592
4.88 4.66055
4.89 4.6619
4.9 4.66325
4.91 4.6646
4.92 4.66595
4.93 4.66729
4.94 4.66864
4.95 4.66998
4.96 4.67132
4.97 4.67266
4.98 4.674
4.99 4.67534
5. 4.67667
5.01 4.67801
5.02 4.67934
5.03 4.68067
5.04 4.682
5.05 4.68333
5.06 4.68466
5.07 4.68598
5.08 4.68731
5.09 4.68863
5.1 4.68995
5.11 4.69127
5.12 4.69259
5.13 4.69391
5.14 4.69522
5.15 4.69654
5.16 4.69785
5.17 4.69916
5.18 4.70047
5.19 4.70178
5.2 4.70309
5.21 4.70439
5.22 4.7057
5.23 4.707
5.24 4.7083
5.25 4.7096
5.26 4.7109
5.27 4.7122
5.28 4.71349
5.29 4.71479
5.3 4.71608
5.31 4.71737
5.32 4.71866
5.33 4.71995
5.34 4.72124
5.35 4.72252
5.36 4.72381
5.37 4.72509
5.38 4.72637
5.39 4.72765
5.4 4.72893
5.41 4.73021
5.42 4.73148
5.43 4.73276
5.44 4.73403
5.45 4.7353
5.46 4.73658
5.47 4.73784
5.48 4.73911
5.49 4.74038
5.5 4.74164
5.51 4.74291
5.52 4.74417
5.53 4.74543
5.54 4.74669
5.55 4.74795
5.56 4.74921
5.57 4.75046
5.58 4.75172
5.59 4.75297
5.6 4.75422
5.61 4.75547
5.62 4.75672
5.63 4.75797
5.64 4.75921
5.65 4.76046
5.66 4.7617
5.67 4.76294
5.68 4.76419
5.69 4.76542
5.7 4.76666
5.71 4.7679
5.72 4.76914
5.73 4.77037
5.74 4.7716
5.75 4.77283
5.76 4.77406
5.77 4.77529
5.78 4.77652
5.79 4.77775
5.8 4.77897
5.81 4.7802
5.82 4.78142
5.83 4.78264
5.84 4.78386
5.85 4.78508
5.86 4.78629
5.87 4.78751
5.88 4.78872
5.89 4.78994
5.9 4.79115
5.91 4.79236
5.92 4.79357
5.93 4.79478
5.94 4.79598
5.95 4.79719
5.96 4.79839
5.97 4.7996
5.98 4.8008
5.99 4.802
6. 4.8032
6.01 4.8044
6.02 4.80559
6.03 4.80679
6.04 4.80798
6.05 4.80917
6.06 4.81037
6.07 4.81156
6.08 4.81275
6.09 4.81393
6.1 4.81512
6.11 4.8163
6.12 4.81749
6.13 4.81867
6.14 4.81985
6.15 4.82103
6.16 4.82221
6.17 4.82339
6.18 4.82457
6.19 4.82574
6.2 4.82692
6.21 4.82809
6.22 4.82926
6.23 4.83043
6.24 4.8316
6.25 4.83277
6.26 4.83393
6.27 4.8351
6.28 4.83626
6.29 4.83743
6.3 4.83859
6.31 4.83975
6.32 4.84091
6.33 4.84207
6.34 4.84322
6.35 4.84438
6.36 4.84553
6.37 4.84669
6.38 4.84784
6.39 4.84899
6.4 4.85014
6.41 4.85129
6.42 4.85244
6.43 4.85358
6.44 4.85473
6.45 4.85587
6.46 4.85701
6.47 4.85816
6.48 4.8593
6.49 4.86044
6.5 4.86157
6.51 4.86271
6.52 4.86385
6.53 4.86498
6.54 4.86611
6.55 4.86725
6.56 4.86838
6.57 4.86951
6.58 4.87063
6.59 4.87176
6.6 4.87289
6.61 4.87401
6.62 4.87514
6.63 4.87626
6.64 4.87738
6.65 4.8785
6.66 4.87962
6.67 4.88074
6.68 4.88186
6.69 4.88297
6.7 4.88409
6.71 4.8852
6.72 4.88631
6.73 4.88743
6.74 4.88854
6.75 4.88965
6.76 4.89075
6.77 4.89186
6.78 4.89297
6.79 4.89407
6.8 4.89517
6.81 4.89628
6.82 4.89738
6.83 4.89848
6.84 4.89958
6.85 4.90068
6.86 4.90177
6.87 4.90287
6.88 4.90396
6.89 4.90506
6.9 4.90615
6.91 4.90724
6.92 4.90833
6.93 4.90942
6.94 4.91051
6.95 4.9116
6.96 4.91268
6.97 4.91377
6.98 4.91485
6.99 4.91593
7. 4.91701
7.01 4.91809
7.02 4.91917
7.03 4.92025
7.04 4.92133
7.05 4.92241
7.06 4.92348
7.07 4.92456
7.08 4.92563
7.09 4.9267
7.1 4.92777
7.11 4.92884
7.12 4.92991
7.13 4.93098
7.14 4.93204
7.15 4.93311
7.16 4.93417
7.17 4.93524
7.18 4.9363
7.19 4.93736
7.2 4.93842
7.21 4.93948
7.22 4.94054
7.23 4.9416
7.24 4.94265
7.25 4.94371
7.26 4.94476
7.27 4.94582
7.28 4.94687
7.29 4.94792
7.3 4.94897
7.31 4.95002
7.32 4.95107
7.33 4.95211
7.34 4.95316
7.35 4.9542
7.36 4.95525
7.37 4.95629
7.38 4.95733
7.39 4.95837
7.4 4.95941
7.41 4.96045
7.42 4.96149
7.43 4.96253
7.44 4.96356
7.45 4.9646
7.46 4.96563
7.47 4.96666
7.48 4.9677
7.49 4.96873
7.5 4.96976
7.51 4.97079
7.52 4.97181
7.53 4.97284
7.54 4.97387
7.55 4.97489
7.56 4.97591
7.57 4.97694
7.58 4.97796
7.59 4.97898
7.6 4.98
7.61 4.98102
7.62 4.98204
7.63 4.98306
7.64 4.98407
7.65 4.98509
7.66 4.9861
7.67 4.98711
7.68 4.98813
7.69 4.98914
7.7 4.99015
7.71 4.99116
7.72 4.99217
7.73 4.99317
7.74 4.99418
7.75 4.99519
7.76 4.99619
7.77 4.99719
7.78 4.9982
7.79 4.9992
7.8 5.0002
7.81 5.0012
7.82 5.0022
7.83 5.0032
7.84 5.00419
7.85 5.00519
7.86 5.00618
7.87 5.00718
7.88 5.00817
7.89 5.00916
7.9 5.01016
7.91 5.01115
7.92 5.01214
7.93 5.01312
7.94 5.01411
7.95 5.0151
7.96 5.01609
7.97 5.01707
7.98 5.01805
7.99 5.01904
8. 5.02002

